Efficient Wait-k Models for Simultaneous Machine Translation

Simultaneous machine translation consists in starting output generation before the entire input sequence is available. Wait-k decoders offer a simple but efficient approach for this problem. They first read k source tokens, after which they alternate between producing a target token and reading another source token. We investigate the behavior of wait-k decoding in low resource settings for spoken corpora using IWSLT datasets. We improve training of these models using unidirectional encoders, and training across multiple values of k. Experiments with Transformer and 2D-convolutional architectures show that our wait-k models generalize well across a wide range of latency levels. We also show that the 2D-convolution architecture is competitive with Transformers for simultaneous translation of spoken language.

==> data/iwslt15_envi/attn2d/keval_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.45 1.00 0.63 0.08 2.87 2.26 3.52 2.18
3 29.24 0.99 0.72 0.09 4.70 1.66 5.26 2.12
5 29.18 0.99 0.79 0.10 6.39 1.70 6.97 2.16
7 29.11 0.98 0.84 0.10 8.09 1.78 8.64 2.26
9 29.47 0.99 0.88 0.10 9.70 2.20 10.24 2.78




==> data/iwslt15_envi/attn2d/trained_above_k1_update.dat <==
#/scratch/zeus/melbayad/work/checkpoints/attn2d/iwslt_envi/grid_ablation_feb27/gridv3_aggmax_resnet_addup_nonorm2_maxlen100_n14_ker11_dr0.2_l0_rsqrt_lr0.002_warm4000_tok354_freq12_g2/seed1
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 27.35 1.00 0.63 0.08 2.91 2.15 3.56 2.13
3 29.27 0.99 0.72 0.09 4.65 1.70 5.21 2.09
5 29.57 0.99 0.79 0.10 6.39 1.70 6.97 2.12
7 29.65 0.99 0.84 0.10 8.11 1.79 8.66 2.28
9 29.67 0.99 0.88 0.10 9.69 2.12 10.22 2.60


==> data/iwslt15_envi/attn2d/trained_path_k1_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.45 1.00 0.63 0.08 2.87 2.26 3.52 2.18
3 27.88 0.98 0.72 0.09 4.60 1.76 5.17 2.10
5 28.19 0.98 0.79 0.10 6.38 1.68 6.94 2.13
7 28.15 0.98 0.84 0.10 8.08 1.79 8.64 2.25
9 28.06 0.98 0.88 0.10 9.67 2.12 10.20 2.58


==> data/iwslt15_envi/attn2d/trained_path_k3_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 27.31 1.01 0.63 0.06 3.07 1.70 3.59 2.12
3 29.24 0.99 0.72 0.09 4.70 1.66 5.26 2.12
5 29.15 0.99 0.79 0.10 6.41 1.69 6.98 2.15
7 29.13 0.98 0.84 0.10 8.10 1.82 8.67 2.28
9 29.11 0.98 0.88 0.10 9.70 2.14 10.24 2.62


==> data/iwslt15_envi/attn2d/trained_path_k5_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.90 1.02 0.63 0.06 3.08 1.74 3.61 2.21
3 29.00 0.99 0.72 0.09 4.67 1.68 5.22 2.16
5 29.18 0.99 0.79 0.10 6.39 1.70 6.97 2.16
7 29.26 0.99 0.84 0.10 8.11 1.82 8.68 2.31
9 29.27 0.98 0.88 0.10 9.70 2.14 10.24 2.62



==> data/iwslt15_envi/attn2d/trained_path_k7_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.90 1.01 0.63 0.05 3.06 1.63 3.56 2.09
3 28.81 0.99 0.72 0.09 4.65 1.67 5.19 2.13
5 29.01 0.98 0.79 0.10 6.37 1.65 6.94 2.10
7 29.11 0.98 0.84 0.10 8.09 1.78 8.64 2.26
9 29.12 0.98 0.88 0.10 9.68 2.11 10.21 2.58


==> data/iwslt15_envi/attn2d/trained_path_k9_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.84 1.02 0.64 0.05 3.09 1.76 3.62 2.36
3 29.22 0.99 0.72 0.09 4.68 1.76 5.23 2.34
5 29.29 0.99 0.79 0.10 6.41 1.77 6.99 2.35
7 29.48 0.99 0.84 0.10 8.11 1.89 8.68 2.48
9 29.47 0.99 0.88 0.10 9.70 2.20 10.24 2.78


==> data/iwslt15_envi/attn2d/trained_path_kinf_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 27.28 1.02 0.64 0.05 3.08 1.66 3.59 2.14
3 29.06 0.99 0.72 0.09 4.67 1.69 5.22 2.17
5 29.23 0.98 0.79 0.10 6.39 1.70 6.96 2.17
7 29.21 0.98 0.84 0.10 8.10 1.82 8.66 2.31
9 29.25 0.98 0.88 0.10 9.68 2.14 10.21 2.62


==> data/iwslt15_envi/bidir_transformer/trained_path_k1.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.94 1.16 0.66 0.10 3.37 3.08 4.51 4.14
3 19.68 1.11 0.72 0.12 4.68 3.08 5.78 4.19
5 18.93 1.07 0.78 0.12 6.11 2.96 7.16 3.98
7 18.05 1.01 0.83 0.12 7.53 2.87 8.58 3.61
9 17.03 0.99 0.86 0.12 8.94 3.04 9.99 3.81


==> data/iwslt15_envi/bidir_transformer/trained_path_k7.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 24.08 0.98 0.63 0.11 2.51 2.65 3.44 1.77
3 25.57 0.95 0.71 0.12 4.14 2.33 4.91 1.65
5 26.52 0.95 0.78 0.12 5.97 1.77 6.59 1.63
7 26.80 0.94 0.84 0.12 7.71 1.75 8.27 1.82
9 26.10 0.92 0.87 0.11 9.15 2.13 9.68 2.11


==> data/iwslt15_envi/bidir_transformer/trained_path_kinf.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 25.98 1.03 0.66 0.06 3.41 1.75 4.11 2.25 25.98 1.03 0.66 0.06 3.41 1.75 4.11 2.25
3 27.97 1.00 0.73 0.09 4.94 1.69 5.60 2.23 27.97 1.00 0.73 0.09 4.94 1.69 5.60 2.23
5 28.62 1.00 0.80 0.10 6.64 1.82 7.33 2.46 28.62 1.00 0.80 0.10 6.64 1.82 7.33 2.46
7 28.74 0.99 0.85 0.10 8.29 1.92 8.94 2.51 28.74 0.99 0.85 0.10 8.29 1.92 8.94 2.51
9 28.68 0.99 0.89 0.10 9.83 2.23 10.44 2.79 28.68 0.99 0.89 0.10 9.83 2.23 10.44 2.79


==> data/iwslt15_envi/unidir_transformer/1tolx.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.61 0.99 0.63 0.07 2.80 1.77 3.32 1.92
3 28.31 0.96 0.71 0.09 4.41 1.57 4.90 1.92
5 28.67 0.95 0.78 0.11 6.14 1.55 6.64 1.92
7 28.63 0.95 0.84 0.11 7.88 1.67 8.38 2.06
9 28.64 0.95 0.88 0.10 9.48 1.98 9.94 2.38


==> data/iwslt15_envi/unidir_transformer/keval.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 25.72 1.00 0.63 0.07 2.89 1.79 3.43 1.97
3 27.59 0.99 0.72 0.10 4.58 1.89 5.18 2.10
5 28.57 0.98 0.79 0.10 6.35 1.74 6.92 2.30
7 28.78 0.99 0.84 0.10 8.09 1.89 8.68 2.43
9 28.78 0.99 0.88 0.10 9.64 2.15 10.19 2.70



==> data/iwslt15_envi/unidir_transformer/trained_path_k1.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 25.72 1.00 0.63 0.07 2.89 1.79 3.43 1.97
3 25.88 0.94 0.71 0.09 4.26 1.65 4.75 1.84
5 24.13 0.89 0.77 0.11 5.72 1.54 6.21 1.70
7 21.69 0.84 0.81 0.12 7.09 1.65 7.66 1.69
9 19.94 0.79 0.85 0.12 8.45 1.78 9.10 1.83



==> data/iwslt15_envi/unidir_transformer/trained_path_k3.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 25.83 1.03 0.64 0.07 3.10 2.02 3.77 2.28
3 27.59 0.99 0.72 0.10 4.58 1.89 5.18 2.10
5 27.45 0.97 0.79 0.11 6.21 1.67 6.78 2.10
7 27.15 0.94 0.83 0.11 7.74 1.79 8.30 2.11
9 26.18 0.92 0.87 0.11 9.22 2.00 9.76 2.32


==> data/iwslt15_envi/unidir_transformer/trained_path_k5.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.22 1.04 0.64 0.06 3.20 1.85 3.82 2.30
3 28.29 1.00 0.72 0.09 4.74 1.75 5.31 2.34
5 28.57 0.98 0.79 0.10 6.35 1.74 6.92 2.30
7 28.54 0.97 0.84 0.11 7.98 1.83 8.53 2.37
9 28.13 0.96 0.88 0.10 9.50 2.06 10.00 2.49



==> data/iwslt15_envi/unidir_transformer/trained_path_k7.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.15 1.05 0.65 0.06 3.32 1.87 3.97 2.45
3 28.50 1.02 0.73 0.09 4.82 1.77 5.43 2.33
5 28.52 1.00 0.79 0.10 6.43 1.73 7.04 2.25
7 28.78 0.99 0.84 0.10 8.09 1.89 8.68 2.43
9 28.94 0.98 0.88 0.10 9.66 2.16 10.22 2.67



==> data/iwslt15_envi/unidir_transformer/trained_path_k9.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 25.59 1.05 0.65 0.06 3.24 1.77 3.86 2.38
3 27.90 1.01 0.72 0.09 4.73 1.75 5.31 2.40
5 28.38 1.00 0.79 0.10 6.41 1.79 7.02 2.41
7 28.72 1.00 0.84 0.10 8.09 1.87 8.68 2.45
9 28.78 0.99 0.88 0.10 9.64 2.15 10.19 2.70


==> data/iwslt15_envi/unidir_transformer/trained_path_kinf.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 26.54 1.01 0.64 0.06 3.00 1.55 3.50 2.00
3 28.07 0.98 0.72 0.09 4.57 1.65 5.10 2.06
5 28.48 0.97 0.79 0.11 6.26 1.63 6.82 2.04
7 28.59 0.97 0.84 0.11 7.99 1.80 8.54 2.32
9 28.58 0.97 0.88 0.10 9.58 2.10 10.09 2.60



==> data/iwslt15_envi/xutai_iclr_mmah.dat <==
# MMA-H
AL-b1 BLEU4-b1 
3.1 28.1
3.2 28.3
4 28.3
5.25 27.75
6.1 27.5
7.5 27.25
19.75 27.75




==> data/iwslt15_envi/xutai_iclr_mmail.dat <==
# MMA-IL
AL-b1 BLEU4-b1 
1.7 25.4
3.6 27.75
3.7 28.25
4.5 28.75
7.25 28.75
10.75 28.25


==> data/iwslt15_vien/attn2d/keval_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 9.37 0.94 0.43 0.19 -2.82 7.58 1.76 3.29
3 15.69 0.94 0.54 0.18 -0.26 6.20 3.19 1.31
5 19.39 1.01 0.64 0.17 2.46 5.00 5.12 1.49
7 21.08 0.95 0.70 0.18 3.91 5.13 6.94 0.62
9 22.89 0.96 0.76 0.17 6.07 4.42 8.78 0.98



==> data/iwslt15_vien/attn2d/trained_above_k1_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 10.99 0.76 0.39 0.18 -3.68 7.21 1.20 0.53
3 15.33 0.80 0.50 0.20 -1.51 6.89 3.10 1.05
5 19.03 0.88 0.61 0.19 1.25 5.94 5.03 0.44
7 21.36 0.93 0.69 0.19 3.66 5.30 6.97 1.10
9 23.10 0.95 0.76 0.18 5.90 4.72 8.78 0.99


==> data/iwslt15_vien/attn2d/trained_path_k1_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 9.37 0.94 0.43 0.19 -2.82 7.58 1.76 3.29
3 11.41 1.08 0.55 0.19 0.19 6.88 3.80 4.00
5 12.52 1.08 0.65 0.18 2.60 5.79 5.51 3.33
7 12.53 1.13 0.72 0.18 4.91 5.37 7.47 3.57
9 11.47 1.21 0.78 0.17 7.16 4.93 9.51 4.36


==> data/iwslt15_vien/attn2d/trained_path_k3_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 12.09 0.93 0.44 0.17 -2.18 6.40 1.36 1.12
3 15.69 0.94 0.54 0.18 -0.26 6.20 3.19 1.31
5 17.69 0.97 0.63 0.18 2.07 5.26 5.13 1.62
7 19.03 0.97 0.70 0.18 4.13 4.79 6.95 0.63
9 19.88 1.00 0.77 0.17 6.40 3.93 8.84 1.52


==> data/iwslt15_vien/attn2d/trained_path_k5_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 13.36 0.99 0.46 0.16 -1.63 6.16 1.39 1.16
3 17.40 0.99 0.55 0.16 0.31 5.63 3.19 1.38
5 19.39 1.01 0.64 0.17 2.46 5.00 5.12 1.49
7 21.22 1.00 0.71 0.17 4.41 4.41 6.98 1.18
9 22.07 0.99 0.77 0.17 6.34 4.08 8.79 0.99


==> data/iwslt15_vien/attn2d/trained_path_k7_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 12.04 0.87 0.43 0.17 -2.65 6.81 1.26 0.65
3 16.53 0.91 0.53 0.17 -0.38 5.81 3.07 0.29
5 19.10 0.93 0.62 0.18 1.73 5.69 5.02 0.33
7 21.08 0.95 0.70 0.18 3.91 5.13 6.94 0.62
9 22.56 0.97 0.76 0.17 6.16 4.11 8.79 0.99


==> data/iwslt15_vien/attn2d/trained_path_k9_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 12.56 0.95 0.45 0.16 -1.97 6.42 1.29 0.54
3 16.28 0.93 0.54 0.17 -0.22 5.95 3.09 0.51
5 19.66 0.94 0.63 0.18 1.88 5.26 5.02 0.43
7 21.94 0.96 0.70 0.18 4.02 4.81 6.94 0.62
9 22.89 0.96 0.76 0.17 6.07 4.42 8.78 0.98


==> data/iwslt15_vien/attn2d/trained_path_kinf_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 10.71 1.29 0.54 0.04 1.31 0.70 1.34 0.88
3 14.71 1.21 0.61 0.08 2.46 0.82 3.08 0.86
5 17.94 1.14 0.67 0.12 3.80 0.91 5.02 0.68
7 20.34 1.08 0.73 0.14 5.29 1.27 6.95 0.95
9 22.80 1.05 0.78 0.14 6.95 1.60 8.79 1.20


==> data/iwslt15_vien/unidir_transformer/1tolx.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 10.19 0.75 0.38 0.18 -3.93 7.31 1.23 1.04
3 15.74 0.80 0.50 0.19 -1.46 6.71 3.06 0.31
5 19.35 0.86 0.60 0.20 1.10 5.97 5.01 0.31
7 22.23 0.90 0.69 0.19 3.48 5.35 6.93 0.58
9 24.11 0.93 0.75 0.18 5.74 4.66 8.77 0.96


==> data/iwslt15_vien/unidir_transformer/keval.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 8.29 0.87 0.42 0.18 -2.83 7.03 1.44 1.72
3 16.10 1.03 0.56 0.16 0.60 5.37 3.27 1.02
5 19.29 1.01 0.63 0.18 2.32 5.46 5.28 2.42
7 21.36 1.01 0.71 0.17 4.51 4.38 7.04 1.71
9 22.96 1.02 0.77 0.16 6.48 4.11 8.90 1.85

# average source length  22.976
# Generating with max_length = 200


==> data/iwslt15_vien/unidir_transformer/trained_path_k1.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 8.29 0.87 0.42 0.18 -2.83 7.03 1.44 1.72
3 9.77 0.85 0.51 0.19 -1.03 6.74 3.19 0.85
5 9.07 0.90 0.60 0.20 1.21 6.34 5.21 2.34
7 8.48 0.84 0.66 0.20 2.89 5.77 6.98 1.46
9 7.53 0.83 0.72 0.20 4.72 5.73 8.83 1.55


==> data/iwslt15_vien/unidir_transformer/trained_path_k3.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 12.37 1.05 0.48 0.16 -1.18 6.04 1.58 1.06
3 16.10 1.03 0.56 0.16 0.60 5.37 3.27 1.02
5 17.21 1.01 0.64 0.17 2.37 5.26 5.16 1.56
7 17.42 1.00 0.70 0.17 4.24 4.46 6.98 1.16
9 16.58 0.99 0.75 0.17 6.10 4.24 8.92 2.29



==> data/iwslt15_vien/unidir_transformer/trained_path_k5.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 13.56 1.06 0.47 0.17 -1.38 6.53 1.79 2.85
3 17.43 0.97 0.54 0.17 0.08 6.02 3.24 1.15
5 19.29 1.01 0.63 0.18 2.32 5.46 5.28 2.42
7 20.68 0.99 0.70 0.18 4.25 4.84 7.03 1.65
9 20.35 1.03 0.76 0.17 6.38 4.52 9.05 3.04



==> data/iwslt15_vien/unidir_transformer/trained_path_k7.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 14.93 1.10 0.50 0.15 -0.75 5.98 1.66 1.25
3 18.16 1.02 0.56 0.16 0.57 5.77 3.26 1.25
5 20.55 0.99 0.64 0.18 2.31 5.30 5.14 1.45
7 21.36 1.01 0.71 0.17 4.51 4.38 7.04 1.71
9 22.93 0.98 0.76 0.17 6.25 4.18 8.79 1.01



==> data/iwslt15_vien/unidir_transformer/trained_path_k9.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 14.56 1.19 0.52 0.13 0.06 4.86 1.78 1.87
3 17.75 1.08 0.58 0.15 1.12 4.98 3.30 1.62
5 20.48 1.03 0.65 0.16 2.69 4.82 5.10 1.01
7 21.70 1.03 0.71 0.16 4.64 4.11 7.04 1.47
9 22.96 1.02 0.77 0.16 6.48 4.11 8.90 1.85


==> data/iwslt15_vien/unidir_transformer/trained_path_kinf.dat <==
#
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 15.46 1.25 0.54 0.09 0.80 3.50 1.65 0.82
3 18.03 1.17 0.60 0.12 2.00 3.52 3.20 0.57
5 19.93 1.12 0.67 0.14 3.50 3.12 5.11 1.28
7 21.70 1.08 0.73 0.15 5.15 2.95 6.98 0.95
9 23.35 1.05 0.77 0.15 6.88 2.32 8.79 1.01



==> data/iwslt_deen/attn2d/above_n14k11_max.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.20 0.83 0.47 0.16 -1.26 5.64 1.38 0.77
3 25.73 0.89 0.60 0.16 1.28 4.69 3.23 0.56
5 28.96 0.95 0.71 0.15 3.81 3.51 5.15 0.60
7 30.44 0.97 0.78 0.15 5.97 2.80 7.03 0.97
9 31.36 0.98 0.83 0.14 7.90 2.56 8.78 1.33
#/home/melbayad/work/checkpoints/attn2d/iwslt_deen/grid_ablation_feb27/gridv3_aggmax_resnet_addup_nonorm2_maxlen100_n14_ker11_dr0.2_l0_rsqrt_lr0.002_warm4000_tok354_freq12_g2/seed1


==> data/iwslt_deen/attn2d/keval_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 20.63 0.98 0.52 0.13 0.03 4.60 1.62 0.90
3 26.16 0.96 0.62 0.14 1.89 3.98 3.27 0.67
5 28.78 0.96 0.71 0.15 3.99 3.13 5.15 0.66
7 30.45 0.97 0.78 0.15 6.00 2.61 7.00 1.09
9 31.23 0.98 0.83 0.14 7.92 2.40 8.77 1.39


==> data/iwslt_deen/attn2d/trained_above_k1_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.20 0.83 0.47 0.16 -1.26 5.64 1.38 0.77
3 25.73 0.89 0.60 0.16 1.28 4.69 3.23 0.56
5 28.96 0.95 0.71 0.15 3.81 3.51 5.15 0.60
7 30.44 0.97 0.78 0.15 5.97 2.80 7.03 0.97
9 31.36 0.98 0.83 0.14 7.90 2.56 8.78 1.33
#/home/melbayad/work/checkpoints/attn2d/iwslt_deen/grid_ablation_feb27/gridv3_aggmax_resnet_addup_nonorm2_maxlen100_n14_ker11_dr0.2_l0_rsqrt_lr0.002_warm4000_tok354_freq12_g2/seed1


==> data/iwslt_deen/attn2d/trained_path_k1_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 20.63 0.98 0.52 0.13 0.03 4.60 1.62 0.90
3 24.69 1.00 0.63 0.13 2.20 3.71 3.38 0.71
5 25.96 1.02 0.72 0.14 4.37 2.87 5.26 0.72
7 26.56 1.02 0.79 0.14 6.35 2.47 7.11 0.92
9 26.80 1.02 0.84 0.13 8.19 2.03 8.85 1.33
















                                                                                                        
                                                                                                        
                                                                                                        
                                                                                                        
                                                                                                        
                                                                                                        
                                                                                                        


==> data/iwslt_deen/attn2d/trained_path_k3_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 20.61 0.93 0.50 0.13 -0.30 4.73 1.46 0.72
3 26.16 0.96 0.62 0.14 1.89 3.98 3.27 0.67
5 28.45 0.98 0.71 0.14 4.11 3.02 5.17 0.66
7 29.37 0.99 0.78 0.14 6.13 2.30 7.04 0.99
9 29.84 0.99 0.83 0.14 7.99 2.25 8.79 1.32


==> data/iwslt_deen/attn2d/trained_path_k5_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.86 0.91 0.50 0.14 -0.44 4.93 1.42 0.66
3 25.99 0.93 0.61 0.14 1.71 4.11 3.22 0.53
5 28.78 0.96 0.71 0.15 3.99 3.13 5.15 0.66
7 30.08 0.97 0.78 0.15 6.03 2.70 7.01 0.81
9 30.67 0.98 0.83 0.14 7.91 2.41 8.76 1.26


==> data/iwslt_deen/attn2d/trained_path_k7_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.98 0.92 0.51 0.13 -0.27 4.87 1.40 0.82
3 26.12 0.94 0.62 0.14 1.78 4.02 3.20 0.49
5 28.93 0.96 0.71 0.15 3.93 3.30 5.12 0.68
7 30.45 0.97 0.78 0.15 6.00 2.61 7.00 1.09
9 31.14 0.98 0.83 0.14 7.90 2.39 8.77 1.53


==> data/iwslt_deen/attn2d/trained_path_k9_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.91 0.95 0.52 0.11 0.06 4.43 1.43 0.82
3 26.09 0.95 0.62 0.13 1.96 3.72 3.23 1.00
5 28.79 0.96 0.71 0.14 4.04 2.92 5.13 0.70
7 30.34 0.97 0.78 0.14 6.04 2.64 7.01 1.03
9 31.23 0.98 0.83 0.14 7.92 2.40 8.77 1.39


==> data/iwslt_deen/attn2d/trained_path_kinf_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.54 1.05 0.56 0.04 1.42 0.75 1.47 0.77
3 25.69 1.02 0.64 0.10 2.80 0.90 3.21 0.77
5 28.84 0.99 0.72 0.13 4.45 1.03 5.12 0.77
7 30.38 0.98 0.78 0.14 6.24 1.28 7.00 1.01
9 31.15 0.98 0.83 0.13 7.98 1.53 8.75 1.31


==> data/iwslt_deen/bidir_transformer/trained_path_k1.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 17.54 1.07 0.55 0.17 0.09 5.64 2.44 2.50 
3 19.00 1.07 0.64 0.18 1.91 5.19 4.12 2.26 
5 17.95 1.09 0.72 0.18 3.78 4.93 5.99 2.22 
7 16.60 1.09 0.77 0.19 5.36 4.92 7.72 2.16 
9 15.66 1.06 0.81 0.18 6.81 4.88 9.28 2.17 



==> data/iwslt_deen/bidir_transformer/trained_path_k3.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 20.96 0.97 0.54 0.16 0.03 5.26 2.06 1.41 20.96 0.97 0.54 0.16 0.03 5.26 2.06 1.41
3 24.95 0.94 0.63 0.16 1.79 4.87 3.64 1.38 24.95 0.94 0.63 0.16 1.79 4.87 3.64 1.38
5 25.31 0.94 0.71 0.17 3.71 4.36 5.44 1.33 25.31 0.94 0.71 0.17 3.71 4.36 5.44 1.33
7 23.07 0.92 0.77 0.17 5.37 4.33 7.23 1.42 23.07 0.92 0.77 0.17 5.37 4.33 7.23 1.42
9 20.68 0.88 0.81 0.17 6.82 4.34 8.87 1.61 20.68 0.88 0.81 0.17 6.82 4.34 8.87 1.61


==> data/iwslt_deen/bidir_transformer/trained_path_k5.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 20.52 1.02 0.55 0.19 0.13 5.66 2.58 2.08 20.52 1.02 0.55 0.19 0.13 5.66 2.58 2.08
3 23.47 1.11 0.67 0.18 2.59 4.92 4.53 2.14 23.47 1.11 0.67 0.18 2.59 4.92 4.53 2.14
5 24.49 1.16 0.75 0.17 4.73 4.42 6.40 2.10 24.49 1.16 0.75 0.17 4.73 4.42 6.40 2.10
7 24.45 1.16 0.80 0.16 6.52 4.04 8.04 2.00 24.45 1.16 0.80 0.16 6.52 4.04 8.04 2.00
9 22.69 1.14 0.84 0.16 8.07 4.02 9.55 2.14 22.69 1.14 0.84 0.16 8.07 4.02 9.55 2.14


==> data/iwslt_deen/bidir_transformer/trained_path_k7.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
#1 17.16 0.79 0.47 0.20 -1.48 6.28 1.87 1.14 
3 24.23 0.91 0.62 0.17 1.67 4.96 3.58 0.88 
5 28.32 0.94 0.72 0.16 4.01 3.90 5.33 0.77 
7 29.87 0.93 0.78 0.16 5.88 3.64 7.11 0.92 
9 29.97 0.92 0.83 0.15 7.61 3.54 8.81 1.31 



==> data/iwslt_deen/bidir_transformer/trained_path_k9.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 14.22 0.70 0.45 0.21 -2.38 6.70 1.72 1.09 14.22 0.70 0.45 0.21 -2.38 6.70 1.72 1.09
3 20.73 0.79 0.58 0.21 0.53 6.04 3.57 0.92 20.73 0.79 0.58 0.21 0.53 6.04 3.57 0.92
5 26.85 0.91 0.71 0.17 3.66 4.56 5.36 0.84 26.85 0.91 0.71 0.17 3.66 4.56 5.36 0.84
7 29.71 0.93 0.78 0.16 5.90 3.67 7.12 0.98 29.71 0.93 0.78 0.16 5.90 3.67 7.12 0.98
9 30.67 0.93 0.83 0.15 7.66 3.58 8.82 1.31 30.67 0.93 0.83 0.15 7.66 3.58 8.82 1.31



==> data/iwslt_deen/bidir_transformer/trained_path_kinf.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 22.77 1.00 0.57 0.13 0.79 4.55 2.18 1.02 22.77 1.00 0.57 0.13 0.79 4.55 2.18 1.02
3 26.30 0.98 0.65 0.14 2.62 3.74 3.66 0.89 26.30 0.98 0.65 0.14 2.62 3.74 3.66 0.89
5 28.78 0.98 0.73 0.14 4.57 2.98 5.39 0.83 28.78 0.98 0.73 0.14 4.57 2.98 5.39 0.83
7 30.65 0.98 0.79 0.14 6.51 2.26 7.19 1.00 30.65 0.98 0.79 0.14 6.51 2.26 7.19 1.00
9 31.94 0.98 0.84 0.13 8.25 2.08 8.89 1.38 31.94 0.98 0.84 0.13 8.25 2.08 8.89 1.38


==> data/iwslt_deen/unidir_transformer/keval.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.89 0.93 0.50 0.14 -0.50 5.18 1.52 0.81
3 26.04 0.96 0.62 0.14 1.90 4.04 3.29 0.65
5 29.06 0.98 0.71 0.14 4.10 3.05 5.17 0.66
7 30.57 0.97 0.78 0.14 6.01 2.53 7.00 0.82
9 31.54 0.97 0.83 0.14 7.88 2.37 8.76 1.27



==> data/iwslt_deen/unidir_transformer/multipath_1tolx.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
# Training k=1..|x| sampling a k
1 21.66 0.95 0.51 0.14 -0.20 4.79 1.57 0.83
3 26.46 0.95 0.62 0.14 1.82 4.07 3.27 0.62
5 29.23 0.96 0.71 0.15 3.99 3.10 5.14 0.59
7 30.84 0.97 0.78 0.15 5.98 2.56 6.99 0.81
9 31.51 0.97 0.83 0.14 7.81 2.47 8.74 1.25



==> data/iwslt_deen/unidir_transformer/trained_path_k1.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.89 0.93 0.50 0.14 -0.50 5.18 1.52 0.81
3 21.24 0.91 0.60 0.16 1.35 4.55 3.22 0.61
5 20.81 0.89 0.68 0.16 3.19 3.99 5.06 0.52
7 18.98 0.84 0.74 0.17 4.76 3.80 6.90 0.74
9 17.24 0.80 0.79 0.17 6.27 3.74 8.65 1.18


==> data/iwslt_deen/unidir_transformer/trained_path_k3.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 22.15 1.01 0.54 0.12 0.31 4.36 1.69 0.95
3 26.04 0.96 0.62 0.14 1.90 4.04 3.29 0.65
5 27.34 0.94 0.70 0.15 3.74 3.50 5.12 0.61
7 27.18 0.93 0.77 0.15 5.55 2.92 6.95 0.81
9 25.95 0.90 0.81 0.15 7.16 2.92 8.69 1.21


==> data/iwslt_deen/unidir_transformer/trained_path_k5.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 22.71 1.09 0.56 0.10 1.08 3.59 1.95 1.02
3 27.15 1.01 0.64 0.13 2.38 3.46 3.39 0.77
5 29.06 0.98 0.71 0.14 4.10 3.05 5.17 0.66
7 29.85 0.97 0.78 0.15 5.95 2.54 6.99 0.82
9 29.77 0.95 0.82 0.14 7.63 2.52 8.72 1.23


==> data/iwslt_deen/unidir_transformer/trained_path_k7.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 22.93 1.13 0.58 0.09 1.45 3.11 2.11 1.09
3 27.08 1.04 0.65 0.12 2.63 3.09 3.44 0.78
5 29.62 1.00 0.72 0.14 4.25 2.75 5.19 0.65
7 30.57 0.97 0.78 0.14 6.01 2.53 7.00 0.82
9 31.02 0.96 0.83 0.14 7.75 2.48 8.74 1.24



==> data/iwslt_deen/unidir_transformer/trained_path_k9.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 22.96 1.16 0.59 0.08 1.72 2.78 2.26 1.23
3 26.69 1.06 0.65 0.11 2.88 2.74 3.54 0.91
5 29.59 1.01 0.72 0.14 4.36 2.87 5.25 0.75
7 31.00 0.99 0.78 0.14 6.18 2.39 7.05 0.88
9 31.54 0.97 0.83 0.14 7.88 2.37 8.76 1.27



==> data/iwslt_deen/unidir_transformer/trained_path_kinf.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 22.75 1.11 0.57 0.08 1.42 2.81 1.94 0.99
3 26.31 1.05 0.65 0.11 2.87 2.39 3.43 0.78
5 28.95 1.01 0.72 0.13 4.48 2.32 5.22 0.72
7 30.61 1.00 0.79 0.14 6.30 1.80 7.06 0.87
9 31.57 0.99 0.83 0.13 8.05 1.87 8.79 1.30
#11 32.09 0.99 0.87 0.13 9.69 2.22 10.39 1.88
#13 32.25 0.99 0.90 0.11 11.19 2.61 11.84 2.55
#15 32.37 0.99 0.92 0.10 12.55 3.23 13.13 3.29
#17 32.51 0.98 0.94 0.09 13.77 3.90 14.29 4.05
#19 32.60 0.98 0.95 0.08 14.86 4.62 15.32 4.82


==> data/iwslt_ende/attn2d/above_keval_update.dat <==
#
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 18.06 0.97 0.56 0.13 0.87 4.26 2.26 1.12 18.06 0.97 0.56 0.13 0.87 4.26 2.26 1.12
3 23.56 1.02 0.67 0.11 3.44 2.47 3.99 1.33 23.56 1.02 0.67 0.11 3.44 2.47 3.99 1.33
5 25.39 1.02 0.75 0.12 5.39 1.64 5.76 1.21 25.39 1.02 0.75 0.12 5.39 1.64 5.76 1.21
7 26.34 1.01 0.81 0.12 7.14 1.48 7.50 1.21 26.34 1.01 0.81 0.12 7.14 1.48 7.50 1.21
9 26.71 1.01 0.86 0.12 8.89 1.59 9.22 1.69 26.71 1.01 0.86 0.12 8.89 1.59 9.22 1.69






==> data/iwslt_ende/attn2d/keval_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 16.96 1.09 0.57 0.09 1.68 2.57 2.23 1.27
3 22.34 1.04 0.66 0.10 3.27 2.14 3.74 1.00
5 25.11 1.02 0.74 0.12 5.10 1.66 5.52 1.18
7 25.99 1.02 0.80 0.12 6.94 1.28 7.33 1.29
9 26.32 1.01 0.85 0.12 8.69 1.49 9.06 1.54



==> data/iwslt_ende/attn2d/trained_above_k1_update.dat <==
#
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
#1 18.06 0.97 0.56 0.13 0.87 4.26 2.26 1.12 
##2 21.07 0.99 0.62 0.12 2.10 3.70 3.10 1.08
#3 23.19 1.00 0.67 0.12 3.15 3.16 3.93 1.06
##4 24.46 1.00 0.71 0.13 4.13 2.92 4.80 1.07
#5 25.21 1.00 0.75 0.13 5.11 2.60 5.69 1.02
##6 25.71 1.00 0.78 0.13 6.06 2.28 6.59 1.14 
#7 25.94 1.00 0.81 0.13 6.97 2.27 7.47 1.23
##8 26.02 1.00 0.83 0.13 7.85 2.27 8.33 1.38
#9 26.17 1.00 0.85 0.12 8.71 2.22 9.16 1.58 
1 19.05 1.02 0.55 0.12 1.05 3.66 2.08 1.30
3 23.55 1.03 0.66 0.11 3.14 2.46 3.72 1.07
5 25.44 1.02 0.74 0.12 5.05 1.76 5.52 1.11
7 26.17 1.02 0.80 0.12 6.92 1.51 7.34 1.25
9 26.39 1.02 0.85 0.12 8.68 1.55 9.06 1.53


==> data/iwslt_ende/attn2d/trained_above_k3_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 18.78 1.00 0.57 0.12 1.24 3.92 2.36 1.40 18.78 1.00 0.57 0.12 1.24 3.92 2.36 1.40
2 21.64 1.01 0.62 0.11 2.38 3.08 3.14 1.30 21.64 1.01 0.62 0.11 2.38 3.08 3.14 1.30
3 23.56 1.02 0.67 0.11 3.44 2.47 3.99 1.33 23.56 1.02 0.67 0.11 3.44 2.47 3.99 1.33
4 24.73 1.01 0.71 0.12 4.37 2.16 4.85 1.28 24.73 1.01 0.71 0.12 4.37 2.16 4.85 1.28
5 25.49 1.01 0.75 0.12 5.33 1.81 5.74 1.34 25.49 1.01 0.75 0.12 5.33 1.81 5.74 1.34
6 25.95 1.01 0.78 0.12 6.24 1.66 6.63 1.34 25.95 1.01 0.78 0.12 6.24 1.66 6.63 1.34
7 26.29 1.01 0.81 0.12 7.14 1.56 7.51 1.37 26.29 1.01 0.81 0.12 7.14 1.56 7.51 1.37
8 26.40 1.01 0.83 0.12 8.02 1.63 8.39 1.61 26.40 1.01 0.83 0.12 8.02 1.63 8.39 1.61
9 26.45 1.01 0.86 0.12 8.86 1.72 9.21 1.80 26.45 1.01 0.86 0.12 8.86 1.72 9.21 1.80



==> data/iwslt_ende/attn2d/trained_above_k5_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 18.60 1.04 0.58 0.10 1.68 3.15 2.46 1.22 18.60 1.04 0.58 0.10 1.68 3.15 2.46 1.22
2 21.38 1.03 0.63 0.10 2.61 2.57 3.19 1.20 21.38 1.03 0.63 0.10 2.61 2.57 3.19 1.20
3 23.44 1.03 0.68 0.11 3.59 2.05 4.02 1.21 23.44 1.03 0.68 0.11 3.59 2.05 4.02 1.21
4 24.75 1.02 0.72 0.11 4.47 1.92 4.87 1.19 24.75 1.02 0.72 0.11 4.47 1.92 4.87 1.19
5 25.39 1.02 0.75 0.12 5.39 1.64 5.76 1.21 25.39 1.02 0.75 0.12 5.39 1.64 5.76 1.21
6 25.94 1.02 0.78 0.12 6.30 1.35 6.65 1.20 25.94 1.02 0.78 0.12 6.30 1.35 6.65 1.20
7 26.24 1.01 0.81 0.12 7.17 1.53 7.53 1.34 26.24 1.01 0.81 0.12 7.17 1.53 7.53 1.34
8 26.37 1.01 0.84 0.12 8.02 1.73 8.39 1.48 26.37 1.01 0.84 0.12 8.02 1.73 8.39 1.48
9 26.42 1.01 0.86 0.12 8.88 1.68 9.22 1.72 26.42 1.01 0.86 0.12 8.88 1.68 9.22 1.72


==> data/iwslt_ende/attn2d/trained_above_k7_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 18.24 1.05 0.59 0.09 1.89 2.66 2.47 1.26 18.24 1.05 0.59 0.09 1.89 2.66 2.47 1.26
2 21.17 1.05 0.64 0.09 2.78 2.12 3.19 1.26 21.17 1.05 0.64 0.09 2.78 2.12 3.19 1.26
3 23.47 1.03 0.68 0.10 3.63 1.80 4.00 1.14 23.47 1.03 0.68 0.10 3.63 1.80 4.00 1.14
4 24.76 1.02 0.72 0.11 4.48 1.78 4.85 1.13 24.76 1.02 0.72 0.11 4.48 1.78 4.85 1.13
5 25.63 1.02 0.75 0.12 5.37 1.50 5.73 1.06 25.63 1.02 0.75 0.12 5.37 1.50 5.73 1.06
6 26.09 1.01 0.78 0.12 6.25 1.53 6.62 1.11 26.09 1.01 0.78 0.12 6.25 1.53 6.62 1.11
7 26.34 1.01 0.81 0.12 7.14 1.48 7.50 1.21 26.34 1.01 0.81 0.12 7.14 1.48 7.50 1.21
8 26.46 1.01 0.83 0.12 8.00 1.54 8.36 1.36 26.46 1.01 0.83 0.12 8.00 1.54 8.36 1.36
9 26.57 1.01 0.86 0.12 8.84 1.67 9.19 1.60 26.57 1.01 0.86 0.12 8.84 1.67 9.19 1.60


==> data/iwslt_ende/attn2d/trained_above_k9_update.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 BLEU4-b5 ratio-b5 AP-b5 SAP=b5 AL-b5 SAL-b5 DAL-b5 SDAL-b5
1 18.11 1.07 0.60 0.07 2.10 2.15 2.53 1.17 18.11 1.07 0.60 0.07 2.10 2.15 2.53 1.17
2 21.37 1.05 0.64 0.09 2.87 1.90 3.23 1.20 21.37 1.05 0.64 0.09 2.87 1.90 3.23 1.20
3 23.64 1.04 0.68 0.10 3.71 1.66 4.04 1.30 23.64 1.04 0.68 0.10 3.71 1.66 4.04 1.30
4 24.79 1.03 0.72 0.11 4.57 1.46 4.89 1.27 24.79 1.03 0.72 0.11 4.57 1.46 4.89 1.27
5 25.63 1.02 0.75 0.12 5.41 1.49 5.76 1.13 25.63 1.02 0.75 0.12 5.41 1.49 5.76 1.13
6 26.08 1.02 0.79 0.12 6.32 1.36 6.66 1.33 26.08 1.02 0.79 0.12 6.32 1.36 6.66 1.33
7 26.40 1.01 0.81 0.12 7.19 1.38 7.54 1.37 26.40 1.01 0.81 0.12 7.19 1.38 7.54 1.37
8 26.60 1.01 0.84 0.12 8.06 1.43 8.39 1.45 26.60 1.01 0.84 0.12 8.06 1.43 8.39 1.45
9 26.71 1.01 0.86 0.12 8.89 1.59 9.22 1.69 26.71 1.01 0.86 0.12 8.89 1.59 9.22 1.69


==> data/iwslt_ende/attn2d/trained_path_k1_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 16.96 1.09 0.57 0.09 1.68 2.57 2.23 1.27
3 19.83 1.06 0.67 0.10 3.41 1.75 3.81 1.11
5 21.19 1.04 0.74 0.12 5.21 1.37 5.59 1.07
7 21.65 1.03 0.81 0.12 7.03 1.25 7.40 1.21
9 21.78 1.03 0.85 0.12 8.78 1.54 9.12 1.57


==> data/iwslt_ende/attn2d/trained_path_k3_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.12 1.07 0.57 0.09 1.54 2.83 2.14 1.20
3 22.34 1.04 0.66 0.10 3.27 2.14 3.74 1.00
5 23.91 1.03 0.74 0.12 5.10 1.60 5.54 1.06
7 24.34 1.02 0.80 0.12 6.95 1.47 7.36 1.29
9 24.58 1.02 0.85 0.12 8.68 1.64 9.07 1.56


==> data/iwslt_ende/attn2d/trained_path_k5_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.40 1.08 0.57 0.07 1.68 2.43 2.12 1.29
3 23.34 1.04 0.66 0.10 3.34 1.77 3.70 1.10
5 25.11 1.02 0.74 0.12 5.10 1.66 5.52 1.18
7 25.72 1.02 0.80 0.12 6.92 1.46 7.33 1.25
9 25.85 1.01 0.85 0.12 8.65 1.64 9.04 1.54


==> data/iwslt_ende/attn2d/trained_path_k7_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.43 1.08 0.57 0.07 1.73 2.34 2.10 1.23
3 23.17 1.04 0.66 0.10 3.34 1.89 3.70 1.21
5 25.33 1.02 0.74 0.12 5.12 1.40 5.50 1.10
7 25.99 1.02 0.80 0.12 6.94 1.28 7.33 1.29
9 26.25 1.01 0.85 0.12 8.67 1.57 9.05 1.60


==> data/iwslt_ende/attn2d/trained_path_k9_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.36 1.09 0.58 0.05 1.92 1.52 2.16 1.26
3 23.23 1.05 0.67 0.09 3.45 1.30 3.74 1.23
5 25.36 1.03 0.74 0.12 5.17 1.22 5.53 1.04
7 26.03 1.02 0.80 0.12 6.97 1.24 7.34 1.24
9 26.32 1.01 0.85 0.12 8.69 1.49 9.06 1.54



==> data/iwslt_ende/attn2d/trained_path_kinf_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.54 1.09 0.58 0.05 2.01 1.04 2.17 1.20
3 23.27 1.05 0.67 0.09 3.46 0.98 3.71 0.99
5 25.38 1.03 0.74 0.12 5.19 1.07 5.53 1.09
7 26.19 1.02 0.80 0.12 6.98 1.25 7.35 1.31
9 26.50 1.01 0.85 0.12 8.69 1.53 9.06 1.61


==> data/iwslt_ende/unidir_transformer/1tolx.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.60 1.07 0.56 0.11 1.51 2.97 2.23 1.22
3 23.04 1.05 0.66 0.10 3.36 1.93 3.77 1.09
5 25.07 1.03 0.74 0.12 5.15 1.27 5.53 1.02
7 25.80 1.02 0.80 0.12 6.96 1.22 7.34 1.19
9 26.09 1.02 0.85 0.12 8.68 1.54 9.07 1.54


==> data/iwslt_ende/unidir_transformer/keval.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 16.43 1.09 0.57 0.09 1.56 2.53 2.12 1.18
3 22.10 1.05 0.66 0.10 3.32 1.48 3.65 0.93
5 25.41 1.01 0.74 0.12 5.01 1.24 5.42 0.85
7 26.37 1.01 0.80 0.13 6.82 1.23 7.25 1.03
9 26.67 1.00 0.85 0.12 8.54 1.53 8.97 1.42


==> data/iwslt_ende/unidir_transformer/trained_path_k1.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP-b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 16.43 1.09 0.57 0.09 1.56 2.53 2.12 1.18
3 17.97 1.01 0.65 0.11 2.89 2.32 3.53 0.92
5 16.67 0.94 0.71 0.13 4.28 2.24 5.19 0.78
7 14.76 0.86 0.76 0.14 5.63 2.09 6.95 0.89
9 13.22 0.80 0.81 0.14 6.97 2.22 8.67 1.17


==> data/iwslt_ende/unidir_transformer/trained_path_k3.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 17.78 1.13 0.59 0.06 2.00 1.65 2.31 1.14
3 22.10 1.05 0.66 0.10 3.32 1.48 3.65 0.93
5 23.68 1.00 0.73 0.12 4.85 1.27 5.33 0.79
7 22.38 0.95 0.79 0.13 6.36 1.38 7.07 0.86
9 20.97 0.91 0.83 0.13 7.81 1.57 8.75 1.23



==> data/iwslt_ende/unidir_transformer/trained_path_k5.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.56 1.13 0.59 0.06 2.07 1.48 2.37 1.13
3 23.00 1.05 0.67 0.10 3.41 1.39 3.73 0.96
5 25.41 1.01 0.74 0.12 5.01 1.24 5.42 0.85
7 25.73 0.98 0.80 0.13 6.68 1.17 7.17 0.95
9 25.22 0.96 0.84 0.13 8.27 1.48 8.86 1.32



==> data/iwslt_ende/unidir_transformer/trained_path_k7.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.69 1.16 0.60 0.06 2.26 1.27 2.53 1.21
3 23.15 1.07 0.67 0.09 3.55 1.17 3.82 1.03
5 25.41 1.03 0.74 0.12 5.14 1.16 5.50 0.93
7 26.37 1.01 0.80 0.13 6.82 1.23 7.25 1.03
9 26.35 0.99 0.85 0.12 8.49 1.44 8.94 1.38



==> data/iwslt_ende/unidir_transformer/trained_path_k9.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.82 1.15 0.60 0.05 2.29 1.14 2.54 1.22
3 23.05 1.08 0.67 0.09 3.59 1.07 3.85 1.10
5 25.27 1.04 0.74 0.12 5.19 1.05 5.53 0.99
7 26.27 1.01 0.80 0.12 6.88 1.28 7.29 1.09
9 26.67 1.00 0.85 0.12 8.54 1.53 8.97 1.42



==> data/iwslt_ende/unidir_transformer/trained_path_kinf.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.53 1.13 0.59 0.05 2.13 1.01 2.33 1.13
3 22.82 1.06 0.67 0.09 3.49 0.93 3.74 0.98
5 24.97 1.03 0.74 0.12 5.14 1.02 5.51 0.99
7 25.87 1.01 0.80 0.12 6.89 1.17 7.31 1.11
9 26.15 1.01 0.85 0.12 8.63 1.49 9.04 1.49


==> data/wmt15_deen/attn2d/trained_path_kinf_update.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 15.66 0.99 0.53 0.06 0.87 2.49 1.35 1.00
3 18.84 0.95 0.60 0.10 2.13 2.48 3.15 0.48
5 21.94 0.95 0.67 0.13 3.85 2.45 5.14 0.55
7 24.34 0.96 0.73 0.14 5.78 2.25 7.07 0.65
9 25.72 0.97 0.79 0.14 7.73 2.12 8.93 0.96



==> data/wmt15_deen/milk.dat <==
# MILK (RNN)
lambda AL-b1 BLEU4-b1 
0.75 2.8 25.3
0.5 3.5 26.4
0.4 4 26.9
0.3 4.7 27.4
0.2 6 28.4
0.1 7.5 28.5
0.05 9.5 28.5
#0.01 22.7 28.6


==> data/wmt15_deen/mma_h.dat <==
# MMA-H
BLEU4-b1 AL-b1 
28.5 8.94
28.9 6.82
29.2 5.45
28.5 3.90
28.5 3.88
29.6 3.13
29.1 2.93




==> data/wmt15_deen/mma_il.dat <==
# MMA-IL
BLEU4-b1 AL-b1 
30.7 10.91
30.5 7.42
30.1 5.17
30.3 4.18
29.2 3.75
26.7 3.69
25.5 3.40
25.1 3.00


==> data/wmt15_deen/mocha.dat <==
# MoChA (RNN)
cs AL-b1 BLEU4-b1 
#1 4.7 26
#2 4 25.6
4 4.2 26
8 5.1 26.4
16 5.9 26.6





==> data/wmt15_deen/simpler_and_faster_dynamic.dat <==
rho AL-b1 BLEU4-b1 
0.65 1.33 21.6
0.6 2.7 23.7
0.55 3.9 24.9
0.5 5 25.1
0.45 6 26
0.4 7.3 26.3


==> data/wmt15_deen/simpler_and_faster_test_time.dat <==
waitk AL-b1 BLEU4-b1 
1 3.2 21.6
2 4 22.5
3 4.4 23.1
4 5.6 23.8
5 6.2 24.5
6 7.1 24.9


==> data/wmt15_deen/simpler_and_faster_waitk.dat <==
waitk AL-b1 BLEU4-b1 
1 2.9 20.1
2 3.5 22.5
3 4.1 25.2
4 5 26.5
5 5.9 27.6
6 6.6 27.9



==> data/wmt15_deen/stacl_test_time.dat <==
waitk AL-b1 BLEU4-b1 
1  3.2 12
3 4.5 17
5 6 21.5 
7 7.9 24.5
9 9.5 26



==> data/wmt15_deen/stacl_waitk.dat <==
waitk AL-b1 BLEU4-b1 
1 1.7 19.5
3 3.5 24.5
5 5.5 26.5
7 7.25 27.5
9 9.3 28



==> data/wmt15_deen/unidir_transformer/big_trained_path_k7.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
# epoch 80
#1 19.16 1.04 0.53 0.13 0.21 4.58 1.95 1.46
#3 24.68 0.99 0.60 0.13 1.94 3.55 3.40 1.01
#5 27.12 0.97 0.67 0.14 3.78 3.17 5.23 0.89
#7 28.94 0.97 0.73 0.14 5.77 2.74 7.10 0.64
#9 29.73 0.96 0.78 0.14 7.66 2.64 8.93 1.06
# epoch 90
1 18.66 1.05 0.53 0.13 0.29 4.48 1.98 1.39
3 24.57 0.99 0.60 0.13 1.90 3.74 3.39 0.79
5 27.39 0.98 0.67 0.14 3.89 2.98 5.23 0.83
7 28.86 0.97 0.73 0.14 5.77 2.69 7.09 0.68
9 29.49 0.96 0.78 0.14 7.61 2.69 8.92 0.94
11 29.73 0.96 0.82 0.13 9.45 2.48 10.68 1.43
13 29.81 0.95 0.86 0.12 11.19 2.41 12.33 2.00
15 29.58 0.95 0.88 0.12 12.75 2.92 13.86 2.65
17 29.10 0.93 0.90 0.11 14.17 3.65 15.30 3.36
19 29.02 0.94 0.92 0.10 15.57 3.99 16.62 4.13
21 28.70 0.93 0.94 0.09 16.80 4.77 17.83 4.89
23 28.37 0.92 0.95 0.08 17.92 5.43 18.92 5.65


==> data/wmt15_deen/unidir_transformer/keval.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.26 1.01 0.51 0.13 -0.11 4.67 1.78 1.83
3 24.00 0.99 0.60 0.12 1.89 3.53 3.37 0.79
5 26.97 0.99 0.67 0.14 3.87 3.19 5.25 1.18
7 28.43 0.98 0.74 0.14 5.87 2.53 7.11 0.80
9 29.29 0.98 0.79 0.14 7.79 2.29 8.92 0.94








==> data/wmt15_deen/unidir_transformer/keval_big.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
3 24.14 0.99 0.59 0.13 1.71 3.95 3.38 1.21
5 26.85 0.97 0.67 0.14 3.66 3.48 5.19 0.59
7 28.86 0.97 0.73 0.14 5.77 2.69 7.09 0.68
11 30.25 0.98 0.83 0.13 9.61 2.35 10.70 1.53


==> data/wmt15_deen/unidir_transformer/trained_1to5.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 17.12 0.90 0.48 0.15 -1.31 5.41 1.54 1.09
3 22.69 0.91 0.57 0.14 0.95 4.53 3.23 0.53
5 25.14 0.93 0.66 0.15 3.21 3.90 5.16 0.48
7 26.56 0.94 0.73 0.15 5.33 3.52 7.06 0.59
9 27.03 0.94 0.78 0.15 7.30 3.17 8.90 0.91


==> data/wmt15_deen/unidir_transformer/trained_1to9.dat <==
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.82 0.99 0.51 0.13 -0.24 4.73 1.75 0.98
3 23.58 0.96 0.59 0.13 1.52 4.07 3.30 0.63
5 25.80 0.95 0.67 0.14 3.52 3.61 5.19 0.55
7 27.32 0.95 0.73 0.15 5.53 3.24 7.08 0.61
9 28.41 0.95 0.78 0.14 7.48 3.03 8.91 0.93


==> data/wmt15_deen/unidir_transformer/trained_1tolx.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.95 0.98 0.50 0.14 -0.47 4.98 1.70 1.44
3 23.85 0.96 0.59 0.13 1.58 4.00 3.34 0.71
5 26.36 0.96 0.67 0.14 3.69 3.41 5.21 0.58
7 28.03 0.98 0.73 0.14 5.81 2.94 7.11 0.64
9 29.00 0.98 0.79 0.14 7.80 2.44 8.95 0.97
11 29.79 0.98 0.83 0.13 9.70 2.16 10.71 1.45
13 30.12 0.98 0.86 0.12 11.44 2.35 12.35 2.02
15 30.15 0.98 0.89 0.11 13.06 2.81 13.89 2.67
17 30.29 0.98 0.91 0.10 14.58 3.28 15.33 3.38
19 30.39 0.98 0.93 0.09 15.97 3.93 16.64 4.11
21 30.54 0.98 0.94 0.08 17.25 4.67 17.84 4.88
23 30.42 0.98 0.95 0.07 18.42 5.37 18.93 5.64


==> data/wmt15_deen/unidir_transformer/trained_1tolx_big.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 19.60 1.06 0.53 0.12 0.46 4.03 1.90 1.40
3 24.54 1.01 0.60 0.12 2.06 3.56 3.43 1.23
5 27.68 1.00 0.68 0.13 4.08 2.75 5.27 0.69
7 29.15 0.99 0.74 0.14 6.03 2.32 7.15 0.88
9 30.15 0.98 0.79 0.14 7.84 2.28 8.96 1.00
11 30.82 0.98 0.83 0.13 9.73 1.99 10.71 1.47
13 31.04 0.98 0.86 0.12 11.44 2.30 12.36 2.03
15 31.06 0.98 0.89 0.11 13.09 2.72 13.90 2.68
17 31.32 0.98 0.91 0.10 14.60 3.26 15.33 3.39
19 31.37 0.98 0.93 0.09 15.96 3.95 16.64 4.12
21 31.40 0.98 0.94 0.08 17.25 4.66 17.85 4.89
23 31.34 0.98 0.95 0.07 18.41 5.39 18.95 5.66


==> data/wmt15_deen/unidir_transformer/trained_path_k1.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.26 1.01 0.51 0.13 -0.11 4.67 1.78 1.83
3 19.28 0.96 0.58 0.15 1.29 4.31 3.40 0.93
5 18.70 0.95 0.65 0.17 2.97 4.47 5.30 1.60
7 18.97 0.97 0.71 0.17 4.93 4.09 7.23 1.79
9 18.49 0.93 0.76 0.17 6.59 3.80 8.98 1.48
#11 18.07 0.91 0.80 0.16 8.19 3.81 10.72 1.70
#13 17.23 0.89 0.83 0.16 9.77 3.86 12.33 2.05
#15 16.62 0.86 0.86 0.14 11.34 4.02 13.87 2.73
#17 16.18 0.85 0.88 0.13 12.77 4.24 15.31 3.45
#19 15.81 0.84 0.90 0.12 14.21 4.41 16.63 4.19



==> data/wmt15_deen/unidir_transformer/trained_path_k3.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 17.74 1.06 0.53 0.13 0.24 4.33 1.94 1.66
3 24.00 0.99 0.60 0.12 1.89 3.53 3.37 0.79
5 25.63 0.98 0.67 0.14 3.74 3.19 5.22 0.82
7 26.02 0.97 0.73 0.15 5.63 3.00 7.12 0.82
9 26.09 0.97 0.78 0.14 7.50 2.73 8.95 1.12
#11 25.56 0.96 0.82 0.14 9.27 2.59 10.71 1.60
#13 25.03 0.94 0.85 0.13 10.82 2.96 12.36 2.19
#15 24.15 0.93 0.88 0.13 12.30 3.52 13.91 2.79
#17 23.53 0.90 0.90 0.12 13.77 3.72 15.30 3.36
#19 22.92 0.89 0.92 0.11 15.08 4.33 16.63 4.12



==> data/wmt15_deen/unidir_transformer/trained_path_k5.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 17.95 1.07 0.53 0.13 0.23 4.63 2.03 2.18
3 24.34 0.99 0.59 0.13 1.79 3.78 3.36 0.95
5 26.97 0.99 0.67 0.14 3.87 3.19 5.25 1.18
7 27.91 0.98 0.73 0.14 5.79 2.62 7.11 1.03
9 28.34 0.98 0.78 0.14 7.73 2.24 8.94 1.24
#11 28.36 0.97 0.83 0.13 9.51 2.35 10.69 1.61
#13 28.19 0.96 0.86 0.13 11.17 2.57 12.35 2.16
#15 27.74 0.95 0.88 0.12 12.74 2.91 13.88 2.75
#17 27.55 0.94 0.90 0.11 14.18 3.52 15.32 3.44
#19 27.40 0.94 0.92 0.10 15.57 4.06 16.65 4.26



==> data/wmt15_deen/unidir_transformer/trained_path_k7.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.30 1.07 0.54 0.12 0.49 4.25 2.03 1.93
3 24.62 1.00 0.60 0.12 2.02 3.47 3.38 0.78
5 27.08 0.99 0.67 0.14 3.90 3.12 5.23 0.78
7 28.43 0.98 0.74 0.14 5.87 2.53 7.11 0.80
9 29.01 0.98 0.79 0.14 7.76 2.42 8.94 0.97
11 29.58 0.97 0.83 0.13 9.57 2.32 10.69 1.42
13 29.51 0.97 0.86 0.12 11.24 2.64 12.33 2.00
15 29.46 0.97 0.89 0.11 12.89 2.88 13.89 2.69
17 29.51 0.96 0.91 0.10 14.37 3.40 15.32 3.37
19 29.44 0.96 0.93 0.09 15.76 4.04 16.63 4.13



==> data/wmt15_deen/unidir_transformer/trained_path_k9.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 18.96 1.11 0.55 0.11 0.86 3.77 2.09 1.92
3 24.20 1.03 0.61 0.12 2.25 3.08 3.42 0.89
5 27.01 0.99 0.68 0.13 4.04 2.59 5.20 0.57
7 28.28 0.98 0.74 0.14 5.90 2.48 7.09 0.60
9 29.29 0.98 0.79 0.14 7.79 2.29 8.92 0.94
#11 29.69 0.97 0.83 0.13 9.60 2.37 10.67 1.41
#13 29.83 0.97 0.86 0.12 11.35 2.41 12.33 2.00
#15 29.84 0.97 0.89 0.11 12.93 2.97 13.88 2.66
#17 30.01 0.97 0.91 0.10 14.47 3.34 15.31 3.36
#19 29.86 0.96 0.93 0.09 15.79 4.04 16.62 4.10



==> data/wmt15_deen/unidir_transformer/trained_path_kinf.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
1 20.26 1.13 0.60 0.10 2.60 3.33 3.55 3.70
3 22.14 1.12 0.66 0.10 4.26 2.88 5.05 3.58
5 23.64 1.08 0.72 0.11 5.81 2.80 6.70 3.55
7 25.23 1.06 0.77 0.12 7.42 2.80 8.29 3.29
9 26.43 1.04 0.81 0.12 9.07 2.48 9.88 3.00
11 27.33 1.03 0.85 0.11 10.68 2.58 11.44 3.00
13 27.58 1.02 0.87 0.11 12.20 2.88 12.94 3.28
15 28.33 1.02 0.90 0.10 13.74 3.23 14.40 3.68
17 28.99 1.00 0.92 0.09 15.11 3.71 15.71 4.11
19 29.46 1.00 0.93 0.08 16.38 4.27 16.93 4.59


==> data/wmt15_deen/unidir_transformer/trained_path_kinf_big.dat <==
# Updated
waitk BLEU4-b1 ratio-b1 AP-b1 SAP=b1 AL-b1 SAL-b1 DAL-b1 SDAL-b1 
#1 20.37 0.98 0.59 0.11 2.42 4.24 3.74 3.92
#3 21.45 0.93 0.65 0.12 3.69 4.14 5.07 3.78
#5 22.94 0.92 0.71 0.13 5.28 3.96 6.69 3.61
#7 24.79 0.93 0.76 0.13 7.08 3.49 8.32 3.17
#9 26.13 0.93 0.81 0.13 8.73 3.27 9.93 3.03
 #With more updates
1 20.16 0.98 0.60 0.11 2.64 4.01 3.92 3.72
3 21.71 0.94 0.66 0.12 4.12 3.79 5.38 3.91
5 23.33 0.94 0.72 0.13 5.85 3.70 7.15 4.02
7 24.68 0.94 0.77 0.13 7.41 3.40 8.63 3.46
9 25.93 0.93 0.81 0.12 9.12 3.29 10.25 3.55
11 26.88 0.94 0.85 0.12 10.71 3.12 11.75 3.32
13 27.56 0.95 0.88 0.11 12.25 3.17 13.20 3.44
15 27.98 0.95 0.90 0.10 13.76 3.51 14.60 3.82
17 28.36 0.95 0.92 0.09 15.09 3.91 15.87 4.14
19 29.18 0.96 0.93 0.08 16.39 4.37 17.06 4.66
21 29.48 0.96 0.95 0.07 17.61 5.06 18.21 5.37
23 29.76 0.96 0.96 0.07 18.70 5.69 19.23 6.00

